A Non-Renormalization Theorem for Local Functionals in Ghost-Free Vector Field Theories Coupled to Dynamical Geometry

We establish a non-renormalization theorem for a class of ghost-free local functionals describing massive vector field theories coupled to dynamical geometry. Under the assumptions of locality, Lorentz invariance, and validity of the effective field theory expansion below a fixed cutoff, we show that quantum corrections do not generate local operators that renormalize the classical derivative self-interactions responsible for the constraint structure of the theory. The proof combines an operator-level analysis of the space of allowed local counterterms with a systematic decoupling-limit argument, which isolates the leading contributions to the effective action at each order in the derivative expansion. As a consequence, all radiatively induced local functionals necessarily involve additional derivatives per field and are suppressed by the intrinsic strong-coupling scales of the theory. In particular, the classical interactions defining ghost-free vector field theories are stable under renormalization, and any additional degrees of freedom arising from quantum corrections appear only above the effective field theory cutoff. This result extends known non-renormalization properties of flat-space vector theories to the case of dynamical geometry and provides a structural explanation for their perturbative stability to all loop orders.

==> AncillaryFile_Quantum_Stability_of_Generalized_Proca_Theories_in_a_Weak_Gravitational_Field.txt <==
(*
 Below, we provide the detailed results for divergent off-shell one-loop contributions to the 3-point functions in three different interaction sectors (pure Proca, two Proca fields plus one graviton, one Proca field plus two gravitons) in momentum space in the form indicated in the main text. We only include one-loop diagrams that contain at least one mixed-sector vertex and actually survive in the decoupling limit.
*)

(*
Notation:

- c3 denotes the coupling in the classical Lagrangian density L3

- A, h denote the vector field and metric perturbation

- Contractions between polarization vectors ϵ_i and external momenta are denoted as 

	eij=ϵ_i·ϵ_j, epij=ϵ_i·p_j, pij=p_i·p_j

- Contractions between polarization tensors E_ij, polarization vectors ϵ_i and external momenta are denoted as 
   
	Ei=Tr[E_i], EEij=E_i·E_j, Eij=E_i·E_j, 
	Eeeijl=E_i·ϵ_j·ϵ_l, Eepijl=E_i·ϵ_j·p_l, Eppijl=E_i·p_j·p_l, 
	EeEpijlk=E_i·ϵ_j·E_k·p_l, EpEeijlk=E_i·ϵ_j·E_k·p_l, EpEpijlk=E_i·p_j·E_k·p_l,
*)

Pure Proca interaction (type AAA): 

M(1)3_AAA= 126 (e12 (ep31+ep32)-e13 ep22-e23 ep11)

M(3)3_AAA= -2 (e12 ep31 p11+54 e12 ep31 p12+e12 ep31 p22+e12 ep32 p11+54 e12 ep32 p12+e12 ep32 p22+52 e13 ep22 p11+52 e13 ep22 p12-e13 ep22 p22-ep11 (e23 (p11-52 (p12+p22))+48 ep21 ep32+108 ep22 (ep31+ep32))-48 ep12 (ep21 (ep31+ep32)+ep22 ep31))

M(5)3_AAA= e12 ep31 p11^2+37 e12 ep31 p11 p12+74 e12 ep31 p11 p22+11 e12 ep31 p12 p22-24 e12 ep31 p22^2-24 e12 ep32 p11^2+11 e12 ep32 p11 p12+74 e12 ep32 p11 p22+37 e12 ep32 p12 p22+e12 ep32 p22^2-48 e13 ep21 p11 p12-24 e13 ep21 p11 p22-48 e13 ep21 p12^2-74 e13 ep21 p12 p22-25 e13 ep21 p22^2-3 e13 ep22 p11^2-30 e13 ep22 p11 p12-39 e13 ep22 p11 p22+70 e13 ep22 p12^2+33 e13 ep22 p12 p22-e13 ep22 p22^2+ep11 (-e23 (p11^2-33 p11 p12+39 p11 p22-70 p12^2+30 p12 p22+3 p22^2)+2 ep21 ep31 (2 p12+p22)+ep21 ep32 (11 p11-22 p12-24 p22)+ep22 ep31 (4 p11+6 p12+39 p22)+ep22 ep32 (39 p11+6 p12+4 p22))+ep12 (-e23 (p11+2 p12) (25 p11+24 (p12+p22))+ep21 (ep31+ep32) (11 p11+48 p12+11 p22)+ep22 (-24 ep31 p11+11 ep31 (p22-2 p12)+2 ep32 (p11+2 p12)))

M(7)3_AAA= -4 (6 e12 ep31 p11^2 p22-e12 ep31 p11 p12^2+10 e12 ep31 p11 p12 p22+4 e12 ep31 p11 p22^2+e12 ep31 p12^2 p22+e12 ep31 p12 p22^2+e12 ep32 p11^2 p12+4 e12 ep32 p11^2 p22+e12 ep32 p11 p12^2+10 e12 ep32 p11 p12 p22+6 e12 ep32 p11 p22^2-e12 ep32 p12^2 p22-4 e13 ep21 p11^2 p12-2 e13 ep21 p11^2 p22-8 e13 ep21 p11 p12^2-10 e13 ep21 p11 p12 p22-3 e13 ep21 p11 p22^2-2 e13 ep21 p12^2 p22-e13 ep21 p12 p22^2+e13 ep22 p11^3+e13 ep22 p11^2 p12-5 e13 ep22 p11^2 p22-12 e13 ep22 p11 p12 p22-6 e13 ep22 p11 p22^2+2 e13 ep22 p12^3+e13 ep22 p12^2 p22+ep11 (e23 (-6 p11^2 p22+p11 (p12^2-12 p12 p22-5 p22^2)+2 p12^3+p12 p22^2+p22^3)+ep21 (ep31 (2 p12+p22) (2 p11+2 p12-7 p22)-ep32 (p11 p12-7 p11 p22+6 p12^2+12 p12 p22+7 p22^2))+ep22 (ep31 (-p11^2+5 p11 p22+14 p12^2+11 p12 p22+6 p22^2)+ep32 (6 p11^2+11 p11 p12+5 p11 p22+14 p12^2-p22^2)))-ep12 (e23 (p11+2 p12) (p11 (p12+3 p22)+2 p22 (2 p12+p22))-5 ep21 (ep31+ep32) (p11 (p12+2 p22)+p12 p22)+ep22 (ep31 (7 p11^2+p11 (12 p12-7 p22)+p12 (6 p12+p22))+ep32 (p11+2 p12) (7 p11-2 (p12+p22)))))


Mixed vector-tensor interaction with one graviton and two Proca fields (type AAh): 

M(2)3_AAh= -10 (-10 E1 e23 p11-35 E1 e23 p12-35 E1 e23 p22+9 E1 ep21 ep31+20 E1 ep21 ep32-6 E1 ep22 ep31+14 E1 ep22 ep32-10 e12 E3 p11+15 e12 E3 p12-10 e12 E3 p22+16 e12 Epp311-54 e12 Epp312+16 e12 Epp322-35 e13 E2 p11-35 e13 E2 p12-10 e13 E2 p22+86 e13 Epp211+86 e13 Epp212+16 e13 Epp222+14 E2 ep11 ep31-6 E2 ep11 ep32+20 E2 ep12 ep31+9 E2 ep12 ep32+16 e23 Epp111+86 e23 Epp112+86 e23 Epp122+9 E3 ep11 ep21+15 E3 ep11 ep22-11 E3 ep12 ep21+9 E3 ep12 ep22-178 Eee123 p11-162 Eee123 p12-162 Eee123 p22-162 Eee213 p11-162 Eee213 p12-178 Eee213 p22-178 Eee312 p11-194 Eee312 p12-178 Eee312 p22+146 Eep121 ep31+44 Eep121 ep32+132 Eep122 ep31+26 Eep122 ep32-4 Eep131 ep21-18 Eep131 ep22-106 Eep132 ep21+26 Eep132 ep22+26 Eep211 ep31+132 Eep211 ep32+44 Eep212 ep31+146 Eep212 ep32+26 Eep231 ep11-106 Eep231 ep12-18 Eep232 ep11-4 Eep232 ep12-4 Eep311 ep21+14 Eep311 ep22+102 Eep312 ep21+146 Eep312 ep22+146 Eep321 ep11+102 Eep321 ep12+14 Eep322 ep11-4 Eep322 ep12)

M(4)3_AAh= 474 e13 E2 p11^2-83 E1 e23 p11^2-83 e12 E3 p11^2+154 Eee123 p11^2+48 Eee213 p11^2+154 Eee312 p11^2+62 Eep231 ep11 p11+26 Eep232 ep11 p11-154 Eep321 ep11 p11-20 Eep322 ep11 p11+156 Eep231 ep12 p11-44 Eep232 ep12 p11-690 Eep321 ep12 p11-400 Eep322 ep12 p11-154 Eep121 ep31 p11-134 Eep122 ep31 p11+62 Eep211 ep31 p11+36 Eep212 ep31 p11-494 E2 ep11 ep31 p11-272 E2 ep12 ep31 p11+536 Eep121 ep32 p11+156 Eep122 ep32 p11-94 Eep211 ep32 p11-164 Eep212 ep32 p11-222 E2 ep11 ep32 p11+68 E2 ep12 ep32 p11-82 e23 Epp111 p11-654 e23 Epp112 p11-422 e23 Epp122 p11-1384 e13 Epp211 p11-1384 e13 Epp212 p11-92 e13 Epp222 p11-82 e12 Epp311 p11+490 e12 Epp312 p11+150 e12 Epp322 p11+948 e13 E2 p12 p11-77 E1 e23 p12 p11-255 e12 E3 p12 p11+266 Eee123 p12 p11+96 Eee213 p12 p11+350 Eee312 p12 p11+109 e13 E2 p22 p11+109 E1 e23 p22 p11+20 e12 E3 p22 p11-342 Eee123 p22 p11-342 Eee213 p22 p11-300 Eee312 p22 p11+288 e13 E2 p12^2+288 E1 e23 p12^2+110 e12 E3 p12^2+656 Eee123 p12^2+656 Eee213 p12^2+740 Eee312 p12^2-83 e13 E2 p22^2+474 E1 e23 p22^2-83 e12 E3 p22^2+48 Eee123 p22^2+154 Eee213 p22^2+154 Eee312 p22^2+1292 ep11 ep31 Epp211+516 ep12 ep31 Epp211+776 ep11 ep32 Epp211+836 ep12 ep32 Epp211+1292 ep11 ep31 Epp212+492 ep12 ep31 Epp212+752 ep11 ep32 Epp212+812 ep12 ep32 Epp212+66 ep11 ep31 Epp222-94 ep12 ep31 Epp222+136 ep11 ep32 Epp222+66 ep12 ep32 Epp222-148 Eep231 ep11 p12+332 Eep232 ep11 p12+260 Eep321 ep11 p12+160 Eep322 ep11 p12-328 Eep231 ep12 p12+392 Eep232 ep12 p12-260 Eep321 ep12 p12-320 Eep322 ep12 p12-568 Eep121 ep31 p12-368 Eep122 ep31 p12+272 Eep211 ep31 p12+552 Eep212 ep31 p12-494 E2 ep11 ep31 p12-294 E2 ep12 ep31 p12+552 Eep121 ep32 p12+272 Eep122 ep32 p12-368 Eep211 ep32 p12-568 Eep212 ep32 p12-244 E2 ep11 ep32 p12+46 E2 ep12 ep32 p12-324 e23 Epp111 p12-1848 e23 Epp112 p12-1384 e23 Epp122 p12-1384 e13 Epp211 p12-1848 e13 Epp212 p12-324 e13 Epp222 p12+160 e12 Epp311 p12-220 e12 Epp312 p12+160 e12 Epp322 p12-54 Eep231 ep11 p22-74 Eep232 ep11 p22+250 Eep321 ep11 p22+110 Eep322 ep11 p22-194 Eep231 ep12 p22+36 Eep232 ep12 p22+230 Eep321 ep12 p22+36 Eep322 ep12 p22-164 Eep121 ep31 p22-94 Eep122 ep31 p22+156 Eep211 ep31 p22+536 Eep212 ep31 p22+73 E2 ep11 ep31 p22-22 E2 ep12 ep31 p22+36 Eep121 ep32 p22+62 Eep122 ep32 p22-134 Eep211 ep32 p22-154 Eep212 ep32 p22+73 E2 ep11 ep32 p22+93 E2 ep12 ep32 p22-92 e23 Epp111 p22-1384 e23 Epp112 p22-1384 e23 Epp122 p22-422 e13 Epp211 p22-654 e13 Epp212 p22-82 e13 Epp222 p22+150 e12 Epp311 p22+490 e12 Epp312 p22-82 e12 Epp322 p22-77 e13 E2 p12 p22+948 E1 e23 p12 p22-255 e12 E3 p12 p22+96 Eee123 p12 p22+266 Eee213 p12 p22+350 Eee312 p12 p22+ep22 (-70 ep11 Epp311+90 ep12 Epp311-200 ep11 Epp312-680 ep12 Epp312-70 ep11 Epp322+66 ep12 Epp322-74 Eep131 p11-54 Eep132 p11+110 Eep311 p11+250 Eep312 p11+20 E3 ep11 p11+115 E3 ep12 p11+332 Eep131 p12-148 Eep132 p12+160 Eep311 p12+260 Eep312 p12-250 E3 ep11 p12+140 E3 ep12 p12+26 Eep131 p22+62 Eep132 p22-20 Eep311 p22-154 Eep312 p22+20 E3 ep11 p22+93 E3 ep12 p22+ep32 (66 Epp111+1292 Epp112+1292 Epp122+73 E1 p11-494 E1 p12-494 E1 p22)+ep31 (136 Epp111+752 Epp112+776 Epp122+73 E1 p11-244 E1 p12-222 E1 p22))+ep21 (66 ep11 Epp311+160 ep12 Epp311-680 ep11 Epp312+90 ep11 Epp322+160 ep12 Epp322+36 Eep131 p11-194 Eep132 p11+36 Eep311 p11+230 Eep312 p11+93 E3 ep11 p11+115 E3 ep12 p11+392 Eep131 p12-328 Eep132 p12-320 Eep311 p12-260 Eep312 p12+140 E3 ep11 p12-110 E3 ep12 p12-44 Eep131 p22+156 Eep132 p22-400 Eep311 p22-690 Eep312 p22+115 E3 ep11 p22+115 E3 ep12 p22+ep31 (66 Epp111+812 Epp112+836 Epp122+93 E1 p11+46 E1 p12+68 E1 p22)-2 ep32 (47 Epp111-246 Epp112-258 Epp122+11 E1 p11+147 E1 p12+136 E1 p22))

M(6)3_AAh= 10 (-2 e13 E2 p11^3+2 E1 e23 p11^3+2 e12 E3 p11^3-4 Eep232 ep11 p11^2+16 Eep231 ep12 p11^2-6 Eep232 ep12 p11^2+12 Eep321 ep12 p11^2-8 Eep322 ep12 p11^2+4 Eep212 ep31 p11^2+2 E2 ep11 ep31 p11^2-12 Eep121 ep32 p11^2-20 Eep122 ep32 p11^2-16 Eep211 ep32 p11^2-18 Eep212 ep32 p11^2+2 E2 ep11 ep32 p11^2+12 E2 ep12 ep32 p11^2+4 e23 Epp111 p11^2+12 e23 Epp112 p11^2+8 e23 Epp122 p11^2+8 e13 Epp211 p11^2+8 e13 Epp212 p11^2-6 e13 Epp222 p11^2+4 e12 Epp311 p11^2-4 e12 Epp312 p11^2-6 e13 E2 p12 p11^2+8 E1 e23 p12 p11^2+4 e12 E3 p12 p11^2+7 e13 E2 p22 p11^2+9 E1 e23 p22 p11^2+7 e12 E3 p22 p11^2-4 e13 E2 p12^2 p11+8 E1 e23 p12^2 p11+9 e13 E2 p22^2 p11+7 E1 e23 p22^2 p11+7 e12 E3 p22^2 p11-8 ep11 ep31 Epp211 p11-20 ep12 ep31 Epp211 p11+12 ep11 ep32 Epp211 p11-20 ep12 ep32 Epp211 p11-8 ep11 ep31 Epp212 p11-10 ep12 ep31 Epp212 p11+22 ep11 ep32 Epp212 p11-10 ep12 ep32 Epp212 p11+10 ep11 ep31 Epp222 p11+4 ep12 ep31 Epp222 p11+16 ep11 ep32 Epp222 p11+4 ep12 ep32 Epp222 p11+6 Eep232 ep11 p12 p11-12 Eep321 ep11 p12 p11+8 Eep322 ep11 p12 p11+48 Eep231 ep12 p12 p11+12 Eep232 ep12 p12 p11+32 Eep321 ep12 p12 p11+12 Eep121 ep31 p12 p11+20 Eep122 ep31 p12 p11+22 Eep212 ep31 p12 p11+4 E2 ep11 ep31 p12 p11-6 E2 ep12 ep31 p12 p11-4 Eep121 ep32 p12 p11-28 Eep122 ep32 p12 p11-16 Eep211 ep32 p12 p11-30 Eep212 ep32 p12 p11-2 E2 ep11 ep32 p12 p11+18 E2 ep12 ep32 p12 p11+16 e23 Epp111 p12 p11+48 e23 Epp112 p12 p11+32 e23 Epp122 p12 p11+16 e13 Epp211 p12 p11+32 e13 Epp212 p12 p11-4 e13 Epp222 p12 p11+8 Eep231 ep11 p22 p11+4 Eep231 ep12 p22 p11+2 Eep232 ep12 p22 p11-2 Eep321 ep12 p22 p11-6 Eep322 ep12 p22 p11+12 Eep121 ep31 p22 p11+20 Eep122 ep31 p22 p11+8 Eep211 ep31 p22 p11+22 Eep212 ep31 p22 p11-9 E2 ep11 ep31 p22 p11-15 E2 ep12 ep31 p22 p11+22 Eep121 ep32 p22 p11+8 Eep122 ep32 p22 p11+20 Eep211 ep32 p22 p11+12 Eep212 ep32 p22 p11-3 E2 ep12 ep32 p22 p11-2 e23 Epp111 p22 p11+16 e23 Epp112 p22 p11+8 e23 Epp122 p22 p11+8 e13 Epp211 p22 p11+16 e13 Epp212 p22 p11-2 e13 Epp222 p22 p11-10 e12 Epp311 p22 p11-12 e12 Epp312 p22 p11-10 e12 Epp322 p22 p11+16 e13 E2 p12 p22 p11+16 E1 e23 p12 p22 p11+12 e12 E3 p12 p22 p11+2 e13 E2 p22^3-2 E1 e23 p22^3+2 e12 E3 p22^3-8 Eep231 ep11 p12^2+12 Eep232 ep11 p12^2-32 Eep321 ep11 p12^2+16 Eep231 ep12 p12^2+16 Eep232 ep12 p12^2-8 Eep121 ep31 p12^2+8 Eep122 ep31 p12^2-8 Eep211 ep31 p12^2+8 Eep212 ep31 p12^2+2 E2 ep11 ep31 p12^2-8 E2 ep12 ep31 p12^2+8 Eep121 ep32 p12^2-8 Eep122 ep32 p12^2+8 Eep211 ep32 p12^2-8 Eep212 ep32 p12^2-2 E2 ep11 ep32 p12^2+8 E2 ep12 ep32 p12^2+16 e23 Epp111 p12^2+48 e23 Epp112 p12^2+32 e23 Epp122 p12^2+32 e13 Epp211 p12^2+48 e13 Epp212 p12^2+16 e13 Epp222 p12^2+8 Eep231 ep11 p22^2+4 Eep232 ep11 p22^2+4 Eep321 ep11 p22^2-4 Eep322 ep11 p22^2-18 Eep121 ep31 p22^2-16 Eep122 ep31 p22^2-20 Eep211 ep31 p22^2-12 Eep212 ep31 p22^2-9 E2 ep11 ep31 p22^2-6 E2 ep12 ep31 p22^2+4 Eep121 ep32 p22^2-2 E2 ep11 ep32 p22^2-2 E2 ep12 ep32 p22^2-6 e23 Epp111 p22^2+8 e23 Epp112 p22^2+8 e23 Epp122 p22^2+8 e13 Epp211 p22^2+12 e13 Epp212 p22^2+4 e13 Epp222 p22^2-4 e12 Epp312 p22^2+4 e12 Epp322 p22^2+8 e13 E2 p12 p22^2-6 E1 e23 p12 p22^2+4 e12 E3 p12 p22^2-8 ep11 ep31 Epp211 p12-24 ep12 ep31 Epp211 p12+8 ep11 ep32 Epp211 p12-24 ep12 ep32 Epp211 p12-68 ep11 ep31 Epp212 p12-40 ep12 ep31 Epp212 p12-16 ep11 ep32 Epp212 p12-40 ep12 ep32 Epp212 p12-20 ep11 ep31 Epp222 p12-16 ep12 ep31 Epp222 p12-8 ep11 ep32 Epp222 p12-16 ep12 ep32 Epp222 p12+8 e13 E2 p12^2 p22-4 E1 e23 p12^2 p22-20 ep11 ep31 Epp211 p22-8 ep12 ep31 Epp211 p22-16 ep11 ep32 Epp211 p22-8 ep12 ep32 Epp211 p22-50 ep11 ep31 Epp212 p22-12 ep12 ep31 Epp212 p22-24 ep11 ep32 Epp212 p22-12 ep12 ep32 Epp212 p22-14 ep11 ep31 Epp222 p22-4 ep12 ep31 Epp222 p22-8 ep11 ep32 Epp222 p22-4 ep12 ep32 Epp222 p22+28 Eep231 ep11 p12 p22+14 Eep232 ep11 p12 p22+2 Eep321 ep11 p12 p22-10 Eep322 ep11 p12 p22+8 Eep231 ep12 p12 p22+8 Eep232 ep12 p12 p22-8 Eep322 ep12 p12 p22-30 Eep121 ep31 p12 p22-16 Eep122 ep31 p12 p22-28 Eep211 ep31 p12 p22-4 Eep212 ep31 p12 p22-9 E2 ep11 ep31 p12 p22-16 E2 ep12 ep31 p12 p22+22 Eep121 ep32 p12 p22+20 Eep211 ep32 p12 p22+12 Eep212 ep32 p12 p22+3 E2 ep11 ep32 p12 p22-4 e23 Epp111 p12 p22+32 e23 Epp112 p12 p22+16 e23 Epp122 p12 p22+32 e13 Epp211 p12 p22+48 e13 Epp212 p12 p22+16 e13 Epp222 p12 p22-ep22 (-4 Eep131 p11^2-8 Eep132 p11^2+4 Eep311 p11^2-4 Eep312 p11^2+3 E3 ep12 p11^2-4 ep11 Epp311 p11+6 ep12 Epp311 p11+4 ep11 Epp312 p11-14 ep12 Epp312 p11-16 ep12 Epp322 p11-14 Eep131 p12 p11-28 Eep132 p12 p11+10 Eep311 p12 p11-2 Eep312 p12 p11-3 E3 ep11 p12 p11+16 E3 ep12 p12 p11-8 Eep132 p22 p11+7 E3 ep12 p22 p11-12 Eep131 p12^2+8 Eep132 p12^2+32 Eep312 p12^2-16 E3 ep11 p12^2+4 Eep131 p22^2+2 E3 ep12 p22^2-16 ep11 Epp311 p12+16 ep11 Epp312 p12-16 ep11 Epp322 p12-8 ep12 Epp322 p12+4 ep11 Epp312 p22-4 ep12 Epp312 p22-4 ep11 Epp322 p22+4 ep12 Epp322 p22-6 Eep131 p12 p22-8 Eep311 p12 p22+12 Eep312 p12 p22-3 E3 ep11 p12 p22+8 E3 ep12 p12 p22+ep32 (9 E1 p11^2+50 Epp112 p11+20 Epp122 p11+9 E1 p12 p11+9 E1 p22 p11-2 E1 p12^2-2 E1 p22^2+68 Epp112 p12+8 Epp122 p12+2 Epp111 (7 p11+10 p12-5 p22)+8 Epp112 p22+8 Epp122 p22-4 E1 p12 p22)+ep31 (2 E1 p11^2+24 Epp112 p11+16 Epp122 p11-3 E1 p12 p11+2 E1 p12^2-2 E1 p22^2+16 Epp112 p12-8 Epp122 p12+8 Epp111 (p11+p12-2 p22)-22 Epp112 p22-12 Epp122 p22+2 E1 p12 p22))-ep21 (2 E3 ep11 p11^2-4 E3 ep12 p11^2+4 ep11 Epp311 p11-4 ep11 Epp312 p11-8 Eep131 p12 p11-8 Eep132 p12 p11+8 Eep311 p12 p11+8 E3 ep11 p12 p11-2 Eep131 p22 p11-4 Eep132 p22 p11+6 Eep311 p22 p11+2 Eep312 p22 p11+7 E3 ep11 p22 p11-4 E3 ep12 p22 p11-16 Eep131 p12^2-16 Eep132 p12^2+6 Eep131 p22^2-16 Eep132 p22^2+8 Eep311 p22^2-12 Eep312 p22^2+3 E3 ep11 p22^2-4 E3 ep12 p22^2-8 ep11 Epp311 p12-16 ep11 Epp311 p22-14 ep11 Epp312 p22+6 ep11 Epp322 p22-12 Eep131 p12 p22-48 Eep132 p12 p22-32 Eep312 p12 p22+16 E3 ep11 p12 p22+ep32 (6 E1 p11^2+8 Epp122 p11+16 E1 p12 p11+15 E1 p22 p11+8 E1 p12^2+24 Epp122 p12+4 Epp111 (p11+4 p12-p22)+20 Epp122 p22+6 E1 p12 p22+2 Epp112 (6 p11+20 p12+5 p22))+ep31 (2 E1 p11^2+8 Epp122 p11+3 E1 p22 p11-8 E1 p12^2-12 E1 p22^2+24 Epp122 p12+4 Epp111 (p11+4 p12-p22)+20 Epp122 p22-18 E1 p12 p22+2 Epp112 (6 p11+20 p12+5 p22))))


Mixed vector-tensor interaction with two gravitons and one Proca field (type Ahh): 

M(1)3_Ahh= 10 (35 E1 E2 ep31+35 E1 E2 ep32-35 E1 E3 ep22+11 E1 Eep231+8 E1 Eep232+3 E1 Eep321-8 E1 Eep322-35 E2 E3 ep11+8 E2 Eep131+11 E2 Eep132-8 E2 Eep311+3 E2 Eep312-3 E3 Eep121-11 E3 Eep122-11 E3 Eep211-3 E3 Eep212-79 EE12 ep31-79 EE12 ep32+79 EE13 ep22+79 EE23 ep11+3 EeEp1132-12 EeEp1231-4 EeEp1232-4 EeEp1321+8 EeEp1322-10 EeEp2131-12 EeEp2132+12 EeEp2231+8 EpEe1123+9 EpEe1132-4 EpEe1223+6 EpEe2131)

M(3)3_Ahh= -10 (-ep31 (-16 E1 E2 p11-26 E1 E2 p12-17 E1 E2 p22+E1 Epp211-6 E1 Epp222-7 E2 Epp111-5 E2 Epp112+E2 Epp122+11 EE12 p11+71 EE12 p12+11 EE12 p22+38 EpEp1121-8 EpEp1122+22 EpEp1221+38 EpEp1222)-ep32 (-17 E1 E2 p11-26 E1 E2 p12-16 E1 E2 p22+E1 Epp211-5 E1 Epp212-7 E1 Epp222-6 E2 Epp111+E2 Epp122+11 EE12 p11+71 EE12 p12+11 EE12 p22+38 EpEp1121-8 EpEp1122+22 EpEp1221+38 EpEp1222)+2 E1 E3 ep21 p12+E1 E3 ep21 p22-7 E1 E3 ep22 p11-6 E1 E3 ep22 p12-16 E1 E3 ep22 p22-5 E1 Eep231 p22+5 E1 Eep232 p12-5 E1 Eep321 p12-5 E1 Eep321 p22+5 E1 Eep322 p11+5 E1 Eep322 p12+4 E1 ep21 Epp311+3 E1 ep21 Epp312-E1 ep21 Epp322-E1 ep22 Epp311-9 E1 ep22 Epp312-7 E1 ep22 Epp322-16 E2 E3 ep11 p11-6 E2 E3 ep11 p12-7 E2 E3 ep11 p22+E2 E3 ep12 p11+2 E2 E3 ep12 p12+5 E2 Eep131 p12-5 E2 Eep132 p11+5 E2 Eep311 p12+5 E2 Eep311 p22-5 E2 Eep312 p11-5 E2 Eep312 p12-7 E2 ep11 Epp311-9 E2 ep11 Epp312-E2 ep11 Epp322-E2 ep12 Epp311+3 E2 ep12 Epp312+4 E2 ep12 Epp322-5 E3 Eep121 p12+5 E3 Eep122 p11+5 E3 Eep211 p22-5 E3 Eep212 p12+E3 ep11 Epp211+2 E3 ep11 Epp212-5 E3 ep11 Epp222-5 E3 ep12 Epp212-4 E3 ep12 Epp222-4 E3 ep21 Epp111-5 E3 ep21 Epp112-5 E3 ep22 Epp111+2 E3 ep22 Epp112+E3 ep22 Epp122-49 EE13 ep22 p11-49 EE13 ep22 p12+11 EE13 ep22 p22+11 EE23 ep11 p11-49 EE23 ep11 p12-49 EE23 ep11 p22+EeEp1132 p12-72 EeEp1232 p11-72 EeEp1232 p12-36 EeEp1232 p22+36 EeEp1321 p11+36 EeEp1322 p11-36 EeEp2131 p11-72 EeEp2131 p12-73 EeEp2131 p22+36 Eep121 Epp312-36 Eep131 Epp211-36 Eep131 Epp212+36 Eep212 Epp312-36 Eep232 Epp112-36 Eep232 Epp122+36 Eep311 Epp211+36 Eep311 Epp212+36 Eep312 Epp211+36 Eep312 Epp212+36 Eep321 Epp112+36 Eep321 Epp122+36 Eep322 Epp112+36 Eep322 Epp122+38 ep11 EpEp2131+16 ep11 EpEp2132+46 ep11 EpEp2231+62 ep11 EpEp2232+62 ep22 EpEp1131+46 ep22 EpEp1132+16 ep22 EpEp1231+38 ep22 EpEp1232+36 EpEe1123 p22-EpEe1132 p12+36 EpEe1223 p22+EpEe2131 p22)

M(5)3_Ahh= -E3 Eep122 p11^2+E2 Eep132 p11^2+E2 Eep312 p11^2-E1 Eep322 p11^2-35 E2 E3 ep11 p11^2+25 EE23 ep11 p11^2-2 E2 E3 ep12 p11^2-15 E1 E3 ep22 p11^2+2 EE13 ep22 p11^2-4 ep22 EpEp1131 p11-2 ep22 EpEp1132 p11-2 ep22 EpEp1231 p11-402 ep22 EpEp1232 p11-30 ep11 EpEp2131 p11-32 ep11 EpEp2132 p11+118 ep11 EpEp2231 p11+88 ep11 EpEp2232 p11-5 E3 ep21 Epp111 p11+2 E3 ep22 Epp111 p11+E3 ep21 Epp112 p11-16 E3 ep22 Epp112 p11-13 E3 ep22 Epp122 p11+15 E3 ep11 Epp211 p11+34 E3 ep11 Epp212 p11-3 E3 ep11 Epp222 p11-20 E2 ep11 Epp311 p11+2 E2 ep12 Epp311 p11+5 E1 ep21 Epp311 p11+7 E1 ep22 Epp311 p11-47 E2 ep11 Epp312 p11+3 E2 ep12 Epp312 p11+11 E1 ep21 Epp312 p11+31 E1 ep22 Epp312 p11+E2 ep11 Epp322 p11+E2 ep12 Epp322 p11+6 E1 ep21 Epp322 p11+11 E1 ep22 Epp322 p11+EeEp1132 p12 p11+E3 Eep121 p12 p11-E2 Eep131 p12 p11-E2 Eep311 p12 p11+3 E2 Eep312 p12 p11+E1 Eep321 p12 p11-3 E1 Eep322 p12 p11-21 E2 E3 ep11 p12 p11-81 EE23 ep11 p12 p11-11 E2 E3 ep12 p12 p11-14 E1 E3 ep21 p12 p11-37 E1 E3 ep22 p12 p11+4 EE13 ep22 p12 p11-EpEe1132 p12 p11-E2 Eep311 p22 p11+E2 Eep312 p22 p11+E1 Eep321 p22 p11-E1 Eep322 p22 p11-17 E2 E3 ep11 p22 p11-83 EE23 ep11 p22 p11-7 E2 E3 ep12 p22 p11-7 E1 E3 ep21 p22 p11-17 E1 E3 ep22 p22 p11-83 EE13 ep22 p22 p11-2 E2 Eep311 p12^2+2 E2 Eep312 p12^2+2 E1 Eep321 p12^2-2 E1 Eep322 p12^2-24 E2 E3 ep11 p12^2+4 EE23 ep11 p12^2-14 E2 E3 ep12 p12^2-14 E1 E3 ep21 p12^2-24 E1 E3 ep22 p12^2+4 EE13 ep22 p12^2-EeEp2131 p22^2-E3 Eep211 p22^2+E1 Eep231 p22^2-E2 Eep311 p22^2+E1 Eep321 p22^2-15 E2 E3 ep11 p22^2+2 EE23 ep11 p22^2-2 E1 E3 ep21 p22^2-35 E1 E3 ep22 p22^2+25 EE13 ep22 p22^2+EpEe2131 p22^2+8 ep22 Epp111 Epp311+18 ep22 Epp112 Epp311+14 ep22 Epp122 Epp311+150 ep11 Epp211 Epp311+218 ep11 Epp212 Epp311+4 ep11 Epp222 Epp311-2 ep22 Epp111 Epp312+436 ep22 Epp112 Epp312+228 ep22 Epp122 Epp312+228 ep11 Epp211 Epp312+436 ep11 Epp212 Epp312-2 ep11 Epp222 Epp312+4 ep22 Epp111 Epp322+218 ep22 Epp112 Epp322+150 ep22 Epp122 Epp322+14 ep11 Epp211 Epp322+18 ep11 Epp212 Epp322+8 ep11 Epp222 Epp322-4 ep22 EpEp1131 p12-4 ep22 EpEp1132 p12-4 ep22 EpEp1231 p12-404 ep22 EpEp1232 p12-404 ep11 EpEp2131 p12-4 ep11 EpEp2132 p12-4 ep11 EpEp2231 p12-4 ep11 EpEp2232 p12-4 E3 ep21 Epp111 p12-E3 ep22 Epp111 p12-32 E3 ep22 Epp112 p12-26 E3 ep22 Epp122 p12-26 E3 ep11 Epp211 p12-32 E3 ep11 Epp212 p12-E3 ep11 Epp222 p12-4 E3 ep12 Epp222 p12+13 E2 ep11 Epp311 p12+8 E2 ep12 Epp311 p12+6 E1 ep21 Epp311 p12+11 E1 ep22 Epp311 p12+24 E2 ep11 Epp312 p12+14 E2 ep12 Epp312 p12+14 E1 ep21 Epp312 p12+24 E1 ep22 Epp312 p12+11 E2 ep11 Epp322 p12+6 E2 ep12 Epp322 p12+8 E1 ep21 Epp322 p12+13 E1 ep22 Epp322 p12+88 ep22 EpEp1131 p22+118 ep22 EpEp1132 p22-32 ep22 EpEp1231 p22-30 ep22 EpEp1232 p22-402 ep11 EpEp2131 p22-2 ep11 EpEp2132 p22-2 ep11 EpEp2231 p22-4 ep11 EpEp2232 p22-3 E3 ep22 Epp111 p22+34 E3 ep22 Epp112 p22+15 E3 ep22 Epp122 p22-13 E3 ep11 Epp211 p22-16 E3 ep11 Epp212 p22+E3 ep12 Epp212 p22+2 E3 ep11 Epp222 p22-5 E3 ep12 Epp222 p22+11 E2 ep11 Epp311 p22+6 E2 ep12 Epp311 p22+E1 ep21 Epp311 p22+E1 ep22 Epp311 p22+31 E2 ep11 Epp312 p22+11 E2 ep12 Epp312 p22+3 E1 ep21 Epp312 p22-47 E1 ep22 Epp312 p22+7 E2 ep11 Epp322 p22+5 E2 ep12 Epp322 p22+2 E1 ep21 Epp322 p22-20 E1 ep22 Epp322 p22+E3 Eep212 p12 p22-E1 Eep232 p12 p22-3 E2 Eep311 p12 p22+E2 Eep312 p12 p22+3 E1 Eep321 p12 p22-E1 Eep322 p12 p22-37 E2 E3 ep11 p12 p22+4 EE23 ep11 p12 p22-14 E2 E3 ep12 p12 p22-11 E1 E3 ep21 p12 p22-21 E1 E3 ep22 p12 p22-81 EE13 ep22 p12 p22-ep31 (-35 E1 E2 p11^2+25 EE12 p11^2-30 EpEp1121 p11-148 EpEp1122 p11+2 EpEp1221 p11-28 EpEp1222 p11+28 E2 Epp122 p11+15 E1 Epp211 p11-4 E1 Epp212 p11-22 E1 Epp222 p11-119 E1 E2 p12 p11+181 EE12 p12 p11-66 E1 E2 p22 p11+48 EE12 p22 p11-122 E1 E2 p12^2+266 EE12 p12^2-33 E1 E2 p22^2+25 EE12 p22^2-64 Epp122 Epp211+72 Epp122 Epp212+150 Epp122 Epp222+344 EpEp1121 p12+104 EpEp1122 p12+404 EpEp1221 p12+344 EpEp1222 p12+56 E2 Epp122 p12+56 E1 Epp211 p12+12 E1 Epp212 p12-49 E1 Epp222 p12-28 EpEp1121 p22-148 EpEp1122 p22+2 EpEp1221 p22-30 EpEp1222 p22+15 E2 Epp122 p22+28 E1 Epp211 p22+6 E1 Epp212 p22-22 E1 Epp222 p22-122 E1 E2 p12 p22+181 EE12 p12 p22+Epp111 (150 Epp211+82 Epp212-64 Epp222-20 E2 p11-53 E2 p12-22 E2 p22)+Epp112 (72 Epp211+144 Epp212+82 Epp222+7 E2 p11+12 E2 p12-4 E2 p22))-ep32 (-33 E1 E2 p11^2+25 EE12 p11^2-30 EpEp1121 p11-148 EpEp1122 p11+2 EpEp1221 p11-28 EpEp1222 p11+28 E2 Epp122 p11+15 E1 Epp211 p11-4 E1 Epp212 p11-22 E1 Epp222 p11-122 E1 E2 p12 p11+181 EE12 p12 p11-66 E1 E2 p22 p11+48 EE12 p22 p11-122 E1 E2 p12^2+266 EE12 p12^2-35 E1 E2 p22^2+25 EE12 p22^2-64 Epp122 Epp211+72 Epp122 Epp212+150 Epp122 Epp222+344 EpEp1121 p12+104 EpEp1122 p12+404 EpEp1221 p12+344 EpEp1222 p12+56 E2 Epp122 p12+56 E1 Epp211 p12+12 E1 Epp212 p12-53 E1 Epp222 p12-28 EpEp1121 p22-148 EpEp1122 p22+2 EpEp1221 p22-30 EpEp1222 p22+15 E2 Epp122 p22+28 E1 Epp211 p22+7 E1 Epp212 p22-20 E1 Epp222 p22-119 E1 E2 p12 p22+181 EE12 p12 p22+Epp111 (150 Epp211+82 Epp212-64 Epp222-22 E2 p11-49 E2 p12-22 E2 p22)+2 Epp112 (36 Epp211+72 Epp212+41 Epp222+3 E2 p11+6 E2 p12-2 E2 p22))

M(7)3_Ahh= ep31 (p11+2 p12+p22) (-E1 E2 p11^2-4 E1 E2 p11 p12-2 E1 E2 p11 p22-4 E1 E2 p12^2-4 E1 E2 p12 p22-E1 E2 p22^2+6 E1 Epp211 p11+12 E1 Epp211 p12+6 E1 Epp211 p22+2 E1 Epp212 p11+4 E1 Epp212 p12+2 E1 Epp212 p22-4 E1 Epp222 p11-8 E1 Epp222 p12-4 E1 Epp222 p22+4 Epp111 (-E2 p11-2 E2 p12-E2 p22+3 Epp211+Epp212-2 Epp222)+2 Epp112 (E2 p11+2 E2 p12+E2 p22+2 Epp211+4 Epp212+2 Epp222)+6 E2 Epp122 p11+12 E2 Epp122 p12+6 E2 Epp122 p22-2 EE12 p11^2+12 EE12 p11 p12-4 EE12 p11 p22+32 EE12 p12^2+12 EE12 p12 p22-2 EE12 p22^2+4 EpEp1121 p11+48 EpEp1121 p12+4 EpEp1121 p22-16 EpEp1122 p11+8 EpEp1122 p12-16 EpEp1122 p22+4 EpEp1221 p11+48 EpEp1221 p12+4 EpEp1221 p22+4 EpEp1222 p11+48 EpEp1222 p12+4 EpEp1222 p22-8 Epp122 Epp211+4 Epp122 Epp212+12 Epp122 Epp222)+ep32 (p11+2 p12+p22) (-E1 E2 p11^2-4 E1 E2 p11 p12-2 E1 E2 p11 p22-4 E1 E2 p12^2-4 E1 E2 p12 p22-E1 E2 p22^2+6 E1 Epp211 p11+12 E1 Epp211 p12+6 E1 Epp211 p22+2 E1 Epp212 p11+4 E1 Epp212 p12+2 E1 Epp212 p22-4 E1 Epp222 p11-8 E1 Epp222 p12-4 E1 Epp222 p22+4 Epp111 (-E2 p11-2 E2 p12-E2 p22+3 Epp211+Epp212-2 Epp222)+2 Epp112 (E2 p11+2 E2 p12+E2 p22+2 Epp211+4 Epp212+2 Epp222)+6 E2 Epp122 p11+12 E2 Epp122 p12+6 E2 Epp122 p22-2 EE12 p11^2+12 EE12 p11 p12-4 EE12 p11 p22+32 EE12 p12^2+12 EE12 p12 p22-2 EE12 p22^2+4 EpEp1121 p11+48 EpEp1121 p12+4 EpEp1121 p22-16 EpEp1122 p11+8 EpEp1122 p12-16 EpEp1122 p22+4 EpEp1221 p11+48 EpEp1221 p12+4 EpEp1221 p22+4 EpEp1222 p11+48 EpEp1222 p12+4 EpEp1222 p22-8 Epp122 Epp211+4 Epp122 Epp212+12 Epp122 Epp222)+E1 E3 ep22 p22^3+10 E1 ep22 Epp312 p22^2+4 E1 ep22 Epp322 p22^2+E2 E3 ep11 p11^3+4 E2 ep11 Epp311 p11^2+10 E2 ep11 Epp312 p11^2-6 E3 ep11 Epp211 p11^2-10 E3 ep11 Epp212 p11^2-10 E3 ep22 Epp112 p22^2-6 E3 ep22 Epp122 p22^2+20 EE13 ep22 p11 p22^2+20 EE13 ep22 p12 p22^2+2 EE13 ep22 p22^3+2 EE23 ep11 p11^3+20 EE23 ep11 p11^2 p12+20 EE23 ep11 p11^2 p22-4 ep11 EpEp2131 p11^2+40 ep11 EpEp2131 p11 p12+40 ep11 EpEp2131 p11 p22-20 ep11 EpEp2231 p11^2-20 ep11 EpEp2232 p11^2-12 ep11 Epp211 Epp311 p11-20 ep11 Epp211 Epp312 p11-20 ep11 Epp212 Epp311 p11-40 ep11 Epp212 Epp312 p11-20 ep22 EpEp1131 p22^2-20 ep22 EpEp1132 p22^2+40 ep22 EpEp1232 p11 p22+40 ep22 EpEp1232 p12 p22-4 ep22 EpEp1232 p22^2-40 ep22 Epp112 Epp312 p22-20 ep22 Epp112 Epp322 p22-20 ep22 Epp122 Epp312 p22-12 ep22 Epp122 Epp322 p22

